Sequential sampling of junction trees for decomposable graphs

The junction-tree representation provides an attractive structural property for organizing a decomposable graph. In this study, we present two novel stochastic algorithms, which we call the junction-tree expander and junction-tree collapser for sequential sampling of junction trees for decomposable graphs. We show that recursive application of the junction-tree expander, expanding incrementally the underlying graph with one vertex at a time, has full support on the space of junction trees with any given number of underlying vertices. On the other hand, the junction-tree collapser provides a complementary operation for removing vertices in the underlying decomposable graph of a junction tree, while maintaining the junction tree property. A direct application of our suggested algorithms is demonstrated in a sequential-Monte-Carlo setting designed for sampling from distributions on spaces of decomposable graphs. Numerical studies illustrate the utility of the proposed algorithms for combinatorial computations on decomposable graphs and junction trees. All the methods proposed in the paper are implemented in the Python library trilearn.

==> figures/tikz/alg_ex1.tikz <==
% -*- root: ../../main.tex -*-
% The state vector is represented by a blue circle.
% "minimum size" makes sure all circles have the same size
% independently of their contents.

% The control input vector is represented by a purple circle.
\tikzstyle{c_plus}=[circle,
                                    thick,
                                    minimum size=1.1cm,
                                    draw=black!100,
                                    fill=red!60]

\tikzstyle{c}=[circle,
                                    thick,
                                    minimum size=1.1cm,
                                    draw=blue!100
                                    ]

\tikzstyle{old}=[circle,
                                    thick,
                                    minimum size=1.1cm,
                                    draw=black!100,
                                    fill=white!40]

\tikzstyle{invisible}=[circle,
                                    thick,
                                    minimum size=0.5cm,
                                    draw=gray!30
                                    ]


\tikzstyle{matrx}=[rectangle,
                   thick,
                   minimum size=1cm,
                   draw=black,
                   rounded corners=3mm]

\tikzstyle{redmatrx}=[rectangle,
                   thick,
                   minimum size=1cm,
                   draw=red,
                   rounded corners=3mm]

% The system and measurement noise are represented by yellow
% circles with a "noisy" uneven circumference.
% This requires the TikZ library "decorations.pathmorphing".
\tikzstyle{noise}=[circle,
                                    thick,
                                    minimum size=1.2cm,
                                    draw=black,
                                    decorate,
                                    decoration={random steps,
                                                            segment length=3pt,
                                                            amplitude=3pt}]

% Everything is drawn on underlying gray rectangles with
% rounded corners.
\tikzstyle{background}=[rectangle,thick,
                                                draw=black,
                                                fill=gray!30,
                                                inner sep=0.2cm,
                                                rounded corners=5mm]

\begin{tikzpicture}[>=latex,text height=1.5ex,text depth=0.25ex]
    % "text height" and "text depth" are required to vertically
    % align the labels with and without indices.

  % The various elements are conveniently placed using a matrix:
  \matrix[row sep=0.5cm,column sep=0.5cm] {
    % First line: Control input
        &
        \node (cr1) [c]{$\jtnode_{1}$}; &
        &
        \node (cr2) [c]{$\jtnode_{2}$}; &
        &
        \node (cr3) [c]{$\jtnode_{3}$}; &
        &
        \node (crgam) [c]{$\jtnode_{4}$}; &
        \\
                &
        \node (N_C1) [matrx]{$N_{\jtnodearbrest{1}}$}; &&
        \node (N_C2) [matrx]{$N_{\jtnodearbrest{2}}$}; &&
        \node (N_C3) [matrx]{$N_{\jtnodearbrest{3}}$}; &&
        \node (N_Cpi) [matrx]{$N_{\jtnodearbrest{4}}$}; &
        \\
                 &
        \node (NC1) [matrx]{$N_{\jtnoderest{1}}$}; &&
        \node (NC2) [matrx]{$N_{\jtnoderest{2}}$}; &&
        \node (NC3) [matrx]{$N_{\jtnoderest{3}}$}; &&
        \node (NCpi) [matrx]{$N_{\jtnoderest{4}}$}; &
        \\
    };

    % The diagram elements are now connected through arrows:
    \path[-]
        (cr1) edge[thick] (cr2)
        (cr2) edge[thick] (cr3)
        (cr3) edge[thick] (crgam)

        (cr1) edge[thick] (N_C1)
        (cr2) edge[thick] (N_C2)
        (cr3) edge[thick] (N_C3)
        (crgam) edge[thick] (N_Cpi)

        (cr1) edge[thick, bend  left] (NC1)
        (cr2) edge[thick, bend  left] (NC2)
        (cr3) edge[thick, bend  left] (NC3)
        (crgam) edge[thick, bend  left] (NCpi)
        ;
    % Now that the diagram has been drawn, background rectangles
    % can be fitted to its elements. This requires the TikZ
    % libraries "fit" and "background".
    % Control input and measurement are labeled. These labels have
    % not been translated to English as "Measurement" instead of
    % "Messung" would not look good due to it being too long a word.
    \begin{pgfonlayer}{background}
        \node [background,
                    fit=(N_C1) (NCpi),
                    label=center:$$] {};
    \end{pgfonlayer}
\end{tikzpicture}


==> figures/tikz/alg_ex2.tikz <==
% -*- root: ../../main.tex -*-

\tikzstyle{c_plus}=[circle,
                                    thick,
                                    minimum size=1.1cm,
                                    draw=red!100]

\tikzstyle{c}=[circle,
                                    thick,
                                    minimum size=1.1cm,
                                    draw=blue!100
                                    ]

\tikzstyle{old}=[circle,
                                    thick,
                                    minimum size=1.1cm,
                                    draw=black!100,
                                    fill=white!40]

\tikzstyle{invisible}=[circle,
                                    thick,
                                    minimum size=0.5cm,
                                    draw=gray!30
                                    ]


\tikzstyle{matrx}=[rectangle,
                   thick,
                   minimum size=1cm,
                   draw=black,
                   rounded corners=3mm]

\tikzstyle{redmatrx}=[rectangle,
                   thick,
                   minimum size=1cm,
                   draw=red,
                   rounded corners=3mm]

% Everything is drawn on underlying gray rectangles with
% rounded corners.
\tikzstyle{background}=[rectangle,
                                                fill=gray!30,
                                                inner sep=0.2cm,
                                                rounded corners=5mm]

\begin{tikzpicture}[>=latex,text height=1.5ex,text depth=0.25ex]
    % "text height" and "text depth" are required to vertically
    % align the labels with and without indices.

  % The various elements are conveniently placed using a matrix:
  \matrix[row sep=0.5cm,column sep=0.5cm] {
    % First line: Control input
        &
        \node (cr1_plus) [c_plus]{$\jtnewnode{1}$}; &
        &
        \node (cr2_plus) [c_plus]{$\jtnewnode{2}$}; &
        &
        \node (cr3_plus) [c_plus]{$\jtnewnode{3}$}; &
        &
        \node (crgam_plus) [c_plus]{$\jtnewnode{4}$}; &
        \\
        &
        \node (cr1) [c]{$\jtnode_{1}$}; &
        &
        \node (cr2) [c]{$\jtnode_{2}$}; &
        &
        &
        &
        \node (crgam) [c]{$\jtnode_{4}$}; &
        \\
                &
        \node (N_C1) [matrx]{$N_{\jtnodearbrest{1}}$}; &&
        \node (N_C2) [matrx]{$N_{\jtnodearbrest{2}}$}; &&
        \node (N_C3) [matrx]{$N_{\jtnodearbrest{3}}$}; &&
        \node (N_Cpi) [matrx]{$N_{\jtnodearbrest{4}}$}; &
        \\
                 &
        \node (NC1) [matrx]{$N_{\jtnoderest{1}}$}; &&
        \node (NC2) [matrx]{$N_{\jtnoderest{2}}$}; &&
        \node (NC3) [matrx]{$N_{\jtnoderest{3}}$}; &&
        \node (NCpi) [matrx]{$N_{\jtnoderest{4}}$}; &
        \\
    };

    % The diagram elements are now connected through arrows:
    \path[-]
        (cr1) edge[thick] (cr2)

        (cr1) edge[thick] (N_C1)
        (cr2) edge[thick] (N_C2)

        (crgam) edge[thick] (N_Cpi)

        (cr1) edge[thick, bend  left] (NC1)
        (cr2) edge[thick, bend  left] (NC2)

        (crgam) edge[thick, bend  left] (NCpi)
        ;
    % Now that the diagram has been drawn, background rectangles
    % can be fitted to its elements. This requires the TikZ
    % libraries "fit" and "background".
    % Control input and measurement are labeled. These labels have
    % not been translated to English as "Measurement" instead of
    % "Messung" would not look good due to it being too long a word.
    \begin{pgfonlayer}{background}
        \node [background,
                    fit=(N_C1) (NCpi),
                    label=center:$$] {};
    \end{pgfonlayer}
\end{tikzpicture}


==> figures/tikz/alg_ex3.tikz <==
% -*- root: ../../main.tex -*-
\tikzstyle{c_plus}=[circle,
                                    thick,
                                    minimum size=1.1cm,
                                    draw=red!100]

\tikzstyle{c}=[circle,
                                    thick,
                                    minimum size=1.1cm,
                                    draw=blue!100
                                    ]

\tikzstyle{old}=[circle,
                                    thick,
                                    minimum size=1.1cm,
                                    draw=black!100,
                                    fill=white!40]

\tikzstyle{invisible}=[circle,
                                    thick,
                                    minimum size=0.5cm,
                                    draw=gray!30
                                    ]


\tikzstyle{matrx}=[rectangle,
                   thick,
                   minimum size=1cm,
                   draw=black,
                   rounded corners=3mm]

\tikzstyle{redmatrx}=[rectangle,
                   thick,
                   minimum size=1cm,
                   draw=red,
                   rounded corners=3mm]


% Everything is drawn on underlying gray rectangles with
% rounded corners.
\tikzstyle{background}=[rectangle,
                                                fill=gray!30,
                                                inner sep=0.2cm,
                                                rounded corners=5mm]

\begin{tikzpicture}[>=latex,text height=1.5ex,text depth=0.25ex]
    % "text height" and "text depth" are required to vertically
    % align the labels with and without indices.

  % The various elements are conveniently placed using a matrix:
  \matrix[row sep=0.5cm,column sep=0.5cm] {
    % First line: Control input
        &
        \node (cr1_plus) [c_plus]{$\jtnewnode{1}$}; &
        &
        \node (cr2_plus) [c_plus]{$\jtnewnode{2}$}; &
        &
        \node (cr3_plus) [c_plus]{$\jtnewnode{3}$}; &
        &
        \node (crgam_plus) [c_plus]{$\jtnewnode{4}$}; &
        \\
        &
        \node (cr1) [c]{$\jtnode_{1}$}; &
        &
        \node (cr2) [c]{$\jtnode_{2}$}; &
        &
        &
        &
        \node (crgam) [c]{$\jtnode_{4}$}; &
        \\
                &
        \node (N_C1) [matrx]{$N_{\jtnodearbrest{1}}$}; &&
        \node (N_C2) [matrx]{$N_{\jtnodearbrest{2}}$}; &&
        \node (N_C3) [matrx]{$N_{\jtnodearbrest{3}}$}; &&
        \node (N_Cpi) [matrx]{$N_{\jtnodearbrest{4}}$}; &
        \\
                 &
        \node (NC1) [matrx]{$N_{\jtnoderest{1}}$}; &&
        \node (NC2) [matrx]{$N_{\jtnoderest{2}}$}; &&
        \node (NC3) [matrx]{$N_{\jtnoderest{3}}$}; &&
        \node (NCpi) [matrx]{$N_{\jtnoderest{4}}$}; &
        \\
    };

    % The diagram elements are now connected through arrows:
    \path[-]

        (cr1) edge[thick] (N_C1)
        (cr2) edge[thick] (N_C2)

        (crgam) edge[thick] (N_Cpi)

        (cr1) edge[thick, bend  left] (NC1)
        (cr2) edge[thick, bend  left] (NC2)

        (crgam) edge[thick, bend  left] (NCpi)
        ;
    % Now that the diagram has been drawn, background rectangles
    % can be fitted to its elements. This requires the TikZ
    % libraries "fit" and "background".
    % Control input and measurement are labeled. These labels have
    % not been translated to English as "Measurement" instead of
    % "Messung" would not look good due to it being too long a word.
    \begin{pgfonlayer}{background}
        \node [background,
                    fit=(N_C1) (NCpi),
                    label=center:$$] {};
    \end{pgfonlayer}
\end{tikzpicture}


==> figures/tikz/alg_ex3_new.tikz <==
% -*- root: ../../main.tex -*-
\tikzstyle{c_plus}=[circle,
                                    thick,
                                    minimum size=1.1cm,
                                    draw=red!100]

\tikzstyle{c}=[circle,
                                    thick,
                                    minimum size=1.1cm,
                                    draw=blue!100
                                    ]

\tikzstyle{old}=[circle,
                                    thick,
                                    minimum size=1.1cm,
                                    draw=black!100,
                                    fill=white!40]

\tikzstyle{invisible}=[circle,
                                    thick,
                                    minimum size=0.5cm,
                                    draw=gray!30
                                    ]


\tikzstyle{matrx}=[rectangle,
                   thick,
                   minimum size=1cm,
                   draw=black,
                   rounded corners=3mm]

\tikzstyle{redmatrx}=[rectangle,
                   thick,
                   minimum size=1cm,
                   draw=red,
                   rounded corners=3mm]

% The system and measurement matrx are represented by yellow
% circles with a "noisy" uneven circumference.
% This requires the TikZ library "decorations.pathmorphing".

% Everything is drawn on underlying gray rectangles with
% rounded corners.
\tikzstyle{background}=[rectangle,
                                                fill=gray!30,
                                                inner sep=0.2cm,
                                                rounded corners=5mm]

\begin{tikzpicture}[>=latex,text height=1.5ex,text depth=0.25ex]
    % "text height" and "text depth" are required to vertically
    % align the labels with and without indices.

  % The various elements are conveniently placed using a matrix:
  \matrix[row sep=0.5cm,column sep=0.5cm] {
    % First line: Control input
        &
        \node (cr1_plus) [c_plus]{$\jtnewnode{1}$}; &
        &
        \node (cr2_plus) [c_plus]{$\jtnewnode{2}$}; &
        &
        \node (cr3_plus) [c_plus]{$\jtnewnode{3}$}; &
        &
        \node (crgam_plus) [c_plus]{$\jtnewnode{4}$}; &
        \\
        &
        \node (cr1) [c]{$\jtnode_{1}$}; &
        &
        \node (cr2) [c]{$\jtnode_{2}$}; &
        &
        &
        &
        \node (crgam) [c]{$\jtnode_{4}$}; &
        \\
                &
        \node (N_C1) [matrx]{$N_{\jtnodearbrest{1}}$}; &&
        \node (N_C2) [matrx]{$N_{\jtnodearbrest{2}}$}; &&
        \node (N_C3) [matrx]{$N_{\jtnodearbrest{3}}$}; &&
        \node (N_Cpi) [matrx]{$N_{\jtnodearbrest{4}}$}; &
        \\
                 &
        \node (NC1) [matrx]{$N_{\jtnoderest{1}}$}; &&
        \node (NC2) [matrx]{$N_{\jtnoderest{2}}$}; &&
        \node (NC3) [matrx]{$N_{\jtnoderest{3}}$}; &&
        \node (NCpi) [matrx]{$N_{\jtnoderest{4}}$}; &
        \\
    };

    % The diagram elements are now connected through arrows:
    \path[-]

        (cr1) edge[thick] (N_C1)
        (cr2) edge[thick] (N_C2)
        (cr3_plus) edge[thick] (N_C3)
        (crgam) edge[thick] (N_Cpi)

        (cr1) edge[thick, bend  left] (NC1)
        (cr2) edge[thick, bend  left] (NC2)
        (cr3_plus) edge[thick, bend  left] (NC3)
        (crgam) edge[thick, bend  left] (NCpi)
        ;
    % Now that the diagram has been drawn, background rectangles
    % can be fitted to its elements. This requires the TikZ
    % libraries "fit" and "background".
    % Control input and measurement are labeled. These labels have
    % not been translated to English as "Measurement" instead of
    % "Messung" would not look good due to it being too long a word.
    \begin{pgfonlayer}{background}
        \node [background,
                    fit=(N_C1) (NCpi),
                    label=center:$$] {};
    \end{pgfonlayer}
\end{tikzpicture}


==> figures/tikz/alg_ex_2.tikz <==
% -*- root: ../../main.tex -*-

% The state vector is represented by a blue circle.
% "minimum size" makes sure all circles have the same size
% independently of their contents.

% The control input vector is represented by a purple circle.
\tikzstyle{c_plus}=[circle,
                                    thick,
                                    minimum size=1.1cm,
                                    draw=black!100,
                                    fill=red!60]

\tikzstyle{c}=[circle,
                                    thick,
                                    minimum size=1.1cm,
                                    draw=black!100,
                                    fill=blue!40]

\tikzstyle{old}=[circle,
                                    thick,
                                    minimum size=1.1cm,
                                    draw=black!100,
                                    fill=white!40]

\tikzstyle{invisible}=[circle,
                                    thick,
                                    minimum size=0.5cm,
                                    draw=gray!30
                                    ]



\tikzstyle{matrx}=[rectangle,
                                    thick,
                                    minimum size=1cm,
                                    draw=gray!80,
                                    fill=black!100]

% The system and measurement noise are represented by yellow
% circles with a "noisy" uneven circumference.
% This requires the TikZ library "decorations.pathmorphing".
\tikzstyle{noise}=[circle,
                                    thick,
                                    minimum size=1.2cm,
                                    draw=yellow!85!black,
                                    fill=yellow!40,
                                    decorate,
                                    decoration={random steps,
                                                            segment length=2pt,
                                                            amplitude=2pt}]

% Everything is drawn on underlying gray rectangles with
% rounded corners.
\tikzstyle{background}=[rectangle,
                                                fill=gray!30,
                                                inner sep=0.2cm,
                                                rounded corners=5mm]

\begin{tikzpicture}[>=latex,text height=1.5ex,text depth=0.25ex]
    % "text height" and "text depth" are required to vertically
    % align the labels with and without indices.
  
  % The various elements are conveniently placed using a matrix:
  \matrix[row sep=0.5cm,column sep=0.5cm] {
    % First line: Control input
        &
        \node (cr1_plus) [c_plus]{$\jtnewnode{1}$}; &
        &
        \node (cr2_plus) [c_plus]{$\jtnewnode{2}$}; &
        &
        \node (cr3_plus) [c_plus]{$\jtnewnode{3}$}; &
        &
        \node (crgam_plus) [c_plus]{$\jtnewnode{4}$}; &
        \\
        &
        \node (cr1) [c]{$\jtnode_{1}$}; &
        &
        \node (cr2) [c]{$\jtnode_{2}$}; &
        &
        &
        %\node (cr3) [c]{$\jtnode_{3}$}; &
        &
        \node (crgam) [c]{$\jtnode_{4}$}; &
        \\
                &
        \node (N_C1) [noise]{$N_{\jtnodearbrest{1}}$}; &&
        \node (N_C2) [noise]{$N_{\jtnodearbrest{2}}$}; &&
        \node (N_C3) [noise]{$N_{\jtnodearbrest{3}}$}; &&
        \node (N_Cpi) [noise]{$N_{\jtnodearbrest{\jtnode_{\pi}}}$}; &
        \\
                 &
        \node (NC1) [noise]{$N_{\jtnoderest{1}}$}; &&
        \node (NC2) [noise]{$N_{\jtnoderest{2}}$}; &&
        \node (NC3) [noise]{$N_{\jtnoderest{3}}$}; &&
        \node (NCpi) [noise]{$N_{\jtnoderest{\jtnode_{\pi}}}$}; &
        \\
    };
    
    % The diagram elements are now connected through arrows:
    \path[-]

        (cr1) edge[thick] (N_C1) 
        (cr2) edge[thick] (N_C2) 
        
        (crgam) edge[thick] (N_Cpi) 

        (cr1) edge[thick, bend  left] (NC1) 
        (cr2) edge[thick, bend  left] (NC2) 
        
        (crgam) edge[thick, bend  left] (NCpi) 
        ;
    % Now that the diagram has been drawn, background rectangles
    % can be fitted to its elements. This requires the TikZ
    % libraries "fit" and "background".
    % Control input and measurement are labeled. These labels have
    % not been translated to English as "Measurement" instead of
    % "Messung" would not look good due to it being too long a word.
    \begin{pgfonlayer}{background}
        \node [background,
                    fit=(N_C1) (NCpi),
                    label=center:$V_{(\jtind+1)} \setminus (V_{(p)}^\prime \cup V_{(\jtind+1)}^+)$] {};
    \end{pgfonlayer}
\end{tikzpicture}


==> figures/tikz/alg_jtp.tikz <==
% -*- root: ../../main.tex -*-

% The state vector is represented by a blue circle.
% "minimum size" makes sure all circles have the same size
% independently of their contents.

% The control input vector is represented by a purple circle.
\tikzstyle{c_plus}=[circle,
                                    thick,
                                    minimum size=1.1cm,
                                    draw=red!100]

\tikzstyle{c}=[circle,
                                    thick,
                                    minimum size=1.1cm,
                                    draw=blue!100]

\tikzstyle{old}=[circle,
                                    thick,
                                    minimum size=1.1cm,
                                    draw=black!100,
                                    fill=white!40]


\tikzstyle{matrx}=[rectangle,
                                    thick,
                                    minimum size=1cm,
                                    draw=gray!80,
                                    fill=black!100]

% The system and measurement noise are represented by yellow
% circles with a "noisy" uneven circumference.
% This requires the TikZ library "decorations.pathmorphing".
\tikzstyle{noise}=[circle,
                                    thick,
                                    minimum size=1.2cm,
                                    draw=yellow!85!black,
                                    fill=yellow!40,
                                    decorate,
                                    decoration={random steps,
                                                            segment length=2pt,
                                                            amplitude=2pt}]

% Everything is drawn on underlying gray rectangles with
% rounded corners.
\tikzstyle{background}=[rectangle,
                                                fill=gray!30,
                                                inner sep=0.2cm,
                                                rounded corners=5mm]

\begin{tikzpicture}[>=latex,text height=1.5ex,text depth=0.25ex]
    % "text height" and "text depth" are required to vertically
    % align the labels with and without indices.

  % The various elements are conveniently placed using a matrix:
  \matrix[row sep=0.5cm,column sep=0.5cm] {
    % First line: Control input
        &
        \node (cr1_plus) [c_plus]{$\jtnewnode{1}$}; &
        &
        \node (cr2_plus) [c_plus]{$\jtnewnode{2}$}; &
        &
        \node (cr3_plus) [c_plus]{$\jtnewnode{3}$}; &
        &
        \node (crpi_plus) [c_plus]{$\jtnewnode{4}$}; &
        \\
        &
        \node (cr1) [c]{$\jtnode_{1}$}; &
        &
        \node (cr2) [c]{$\jtnode_{2}$}; &
        &
        \node (cr3) [c]{$\jtnode_{3}$}; &
        &
        \node (crpi) [c]{$\jtnode_{4}$}; &
        \\
        &
        \node (a) [old]{$a$}; &
        &&&&&
        \node (b) [old]{$b$}; &
        \\
    };

    % The diagram elements are now connected through arrows:
    \path[-]
        (cr1) edge[thick] (cr1_plus)
        (cr2) edge[thick] (cr2_plus)
        (cr3) edge[thick] (cr3_plus)
        (crpi) edge[thick] (crpi_plus)

        (cr1_plus) edge[thick] (cr2_plus)
        (cr2_plus) edge[thick] (cr3_plus)
        (cr3_plus) edge[thick] (crpi_plus)

        (cr1) edge[thick] (a)
        (crpi) edge[thick] (b)
        ;

    % Now that the diagram has been drawn, background rectangles
    % can be fitted to its elements. This requires the TikZ
    % libraries "fit" and "background".
    % Control input and measurement are labeled. These labels have
    % not been translated to English as "Measurement" instead of
    % "Messung" would not look good due to it being too long a word.
    \begin{pgfonlayer}{background}
        \node [background,
                    fit=(a) (b)
                     ,label=center:$$] {};
    \end{pgfonlayer}
\end{tikzpicture}
% ,label=center:$ {\tree[+][\jtnodeset{+} \setminus (\jtnodeset{}^\prime \cup \jtnodeset{+}^\prime) ]}$] {};


==> figures/tikz/characterization2.tikz <==
% -*- root: ../../main.tex -*-

\tikzstyle{c_plus}=[circle,
                                    thick,
                                    minimum size=1.0cm,
                                    draw=red!100]

\tikzstyle{c}=[circle,
                                    thick,
                                    minimum size=1.0cm,
                                    draw=blue!100
                                    ]

\tikzstyle{old}=[circle,
                                    thick,
                                    minimum size=1.0cm,
                                    draw=black!100,
                                    fill=white!40]

\tikzstyle{invisible}=[circle,
                                    thick,
                                    minimum size=0.5cm,
                                    draw=gray!30
                                    ]


\tikzstyle{matrx}=[rectangle,
                   thick,
                   minimum size=1cm,
                   draw=black,
                   rounded corners=3mm]

\tikzstyle{redmatrx}=[rectangle,
                   thick,
                   minimum size=1cm,
                   draw=red,
                   rounded corners=3mm]


% Everything is drawn on underlying gray rectangles with
% rounded corners.
\tikzstyle{background}=[rectangle,
                        fill=white!50,
                        inner sep=0.2cm,
                        draw=black,
                        rounded corners=5mm]

\begin{tikzpicture}[>=latex,text height=1.0ex,text depth=0.25ex]
    % "text height" and "text depth" are required to vertically
    % align the labels with and without indices.

  % The various elements are conveniently placed using a matrix:
  \matrix[row sep=0.5cm,column sep=0.5cm] {
    % First line: Control input

        \\
        &
        \node (cr1) [c]{$\jtnode_{1}$}; &
        &
        \node (cr2) [c]{$\jtnode_{2}$}; &

        &
        \node (crgam) [c]{$\jtnode_{3}$}; &
        \\
                 &
        \node (N_r1) [matrx]{$\jtpotorigins{\jtnewnode{1}}$}; &&
        \node (N_r2) [matrx]{$\jtpotorigins{\jtnewnode{2}}$}; &&
        \node (N_rgam) [matrx]{$\jtpotorigins{\jtnewnode{3}}$}; &
        \\
                &
        \node (N_C1) [matrx]{$N_{\jtnode_{1}}$}; &&
        \node (N_C2) [matrx]{$N_{\jtnode_{2}}$}; &&
        \node (N_Cpi) [matrx]{$N_{\jtnode_{3}}$}; &
        \\

                 &
        \node (NC1) [matrx]{$N_{\jtnoderest{1}}$}; &&
        \node (NC2) [matrx]{$N_{\jtnoderest{2}}$}; &&
        \node (NCpi) [matrx]{$N_{\jtnoderest{3}}$}; &
        \\
    };

    % The diagram elements are now connected through arrows:
    \path[-]
        (cr1) edge[thick] (cr2)
        (cr2) edge[thick] (crgam)

        (cr1) edge[thick,bend left] (N_C1)
        (cr2) edge[thick,bend left] (N_C2)
        (crgam) edge[thick, bend left] (N_Cpi)

        (cr1) edge[thick, bend  left] (NC1)
        (cr2) edge[thick, bend  left] (NC2)
        (crgam) edge[thick, bend  left] (NCpi)

        (cr1) edge[thick] (N_r1)
        (cr2) edge[thick] (N_r2)
        (crgam) edge[thick] (N_rgam)
        ;
    % Now that the diagram has been drawn, background rectangles
    % can be fitted to its elements. This requires the TikZ
    % libraries "fit" and "background".
    % Control input and measurement are labeled. These labels have
    % not been translated to English as "Measurement" instead of
    % "Messung" would not look good due to it being too long a word.
    \begin{pgfonlayer}{background}
        \node [background,
                    fit=(N_r1) (NCpi),
                    label=center:$$] {};
    \end{pgfonlayer}
\end{tikzpicture}


==> figures/tikz/node_style.tikz <==
\tikzstyle{c}=[circle,
               thick,
               minimum size=0.1cm,
               draw=black!100
               ]

\tikzstyle{new}=[circle,
                 thick,
                 minimum size=0.1cm,
                 draw=red!100
                 ]

\tikzstyle{subtree}=[circle,
                        thick,
                        minimum size=0.1cm,
                        draw=blue!100
                        ]

==> figures/tikz/unique_subtree_proof1.tikz <==
% -*- root: ../../main.tex -*-

\tikzstyle{c_plus}=[circle,
                                    thick,
                                    minimum size=1.1cm,
                                    draw=red!100]

\tikzstyle{c}=[circle,
                                    thick,
                                    minimum size=1.1cm,
                                    draw=blue!100
                                    ]

\tikzstyle{old}=[circle,
                                    thick,
                                    minimum size=1.1cm,
                                    draw=black!100,
                                    fill=white!40]

\tikzstyle{invisible}=[circle,
                                    thick,
                                    minimum size=0.5cm,
                                    draw=gray!30
                                    ]


\tikzstyle{matrx}=[rectangle,
                   thick,
                   minimum size=1cm,
                   draw=black,
                   rounded corners=3mm]

\tikzstyle{redmatrx}=[rectangle,
                   thick,
                   minimum size=1cm,
                   draw=red,
                   rounded corners=3mm]

% Everything is drawn on underlying gray rectangles with
% rounded corners.
\tikzstyle{background}=[rectangle,
                                                fill=gray!30,
                                                inner sep=0.2cm,
                                                rounded corners=5mm]

\begin{tikzpicture}[>=latex,text height=1.5ex,text depth=0.25ex]
    % "text height" and "text depth" are required to vertically
    % align the labels with and without indices.

  % The various elements are conveniently placed using a matrix:
  \matrix[row sep=0.5cm,column sep=0.5cm] {
    % First line: Control input
        &
        \node (cr1_plus) [c_plus]{$\jtnewnode{1}$}; &
        &
        \node (crgam_plus) [c_plus]{$\jtnewnode{2}$}; &
        \\
        &
        \node (cr1_p) [c]{$\jtnode_{1}^\prime$}; &
        \node (cr1_pp) [c]{$\jtnode_{1}$}; &
        \node (crgam_p) [c]{$\jtnode_{2}^\prime$};&
        \node (crgam_pp) [c]{$\jtnode_{2}$}; &
        \\
        &
        \node (a) [invisible]{}; &
        \node (b) [invisible]{}; &
        \node (c) [invisible]{}; &
        \node (d) [invisible]{}; &

        \\
    };

    % The diagram elements are now connected through arrows:
    \path[-]
        (cr1_p) edge[thick] (cr1_plus)
        (cr1_pp) edge[thick] (cr1_plus)
        (crgam_p) edge[thick] (crgam_plus)
        (crgam_pp) edge[thick] (crgam_plus)

        (cr1_plus) edge[thick] (crgam_plus)

        (cr1_p) edge[thick] (a)
        (crgam_p) edge[thick] (c)
        (cr1_pp) edge[thick] (b)
        (crgam_pp) edge[thick] (d)
        ;

    % Now that the diagram has been drawn, background rectangles
    % can be fitted to its elements. This requires the TikZ
    % libraries "fit" and "background".
    % Control input and measurement are labeled. These labels have
    % not been translated to English as "Measurement" instead of
    % "Messung" would not look good due to it being too long a word.
    \begin{pgfonlayer}{background}
        \node [background,
                    fit=(a) (d),
                    label=center:$$] {};
    \end{pgfonlayer}
\end{tikzpicture}


==> figures/tikz/unique_subtree_proof2.tikz <==
% -*- root: ../../main.tex -*-

\tikzstyle{c_plus}=[circle,
                                    thick,
                                    minimum size=1.1cm,
                                    draw=red!100]

\tikzstyle{c}=[circle,
                                    thick,
                                    minimum size=1.1cm,
                                    draw=blue!100
                                    ]

\tikzstyle{old}=[circle,
                                    thick,
                                    minimum size=1.1cm,
                                    draw=black!100,
                                    fill=white!40]

\tikzstyle{invisible}=[circle,
                                    thick,
                                    minimum size=0.5cm,
                                    draw=gray!30
                                    ]


\tikzstyle{matrx}=[rectangle,
                   thick,
                   minimum size=1cm,
                   draw=black,
                   rounded corners=3mm]

\tikzstyle{redmatrx}=[rectangle,
                   thick,
                   minimum size=1cm,
                   draw=red,
                   rounded corners=3mm]

% Everything is drawn on underlying gray rectangles with
% rounded corners.
\tikzstyle{background}=[rectangle,
                                                fill=gray!30,
                                                inner sep=0.2cm,
                                                rounded corners=5mm]

\begin{tikzpicture}[>=latex,text height=1.5ex,text depth=0.25ex]
    % "text height" and "text depth" are required to vertically
    % align the labels with and without indices.

  % The various elements are conveniently placed using a matrix:
  \matrix[row sep=0.5cm,column sep=0.5cm] {
    % First line: Control input
        &
        \node (cr1_p) [c]{$\jtnode_{1}^\prime$}; &
        \node (cr1_pp) [c]{$\jtnode_{1}$}; &
        \node (cr2_p) [c]{$\jtnode_{2}^\prime$};&
        \node (cr2_pp) [c]{$\jtnode_{2}$}; &
        \\
        &
        \node (a) [invisible]{}; &
        \node (b) [invisible]{}; &
        \node (c) [invisible]{}; &
        \node (d) [invisible]{}; &
        \\
    };

    % The diagram elements are now connected through arrows:
    \path[-]
        (cr1_p) edge[thick, bend left] (cr2_p)
        (cr1_pp) edge[thick, bend left] (cr2_pp)
        (cr1_p) edge[thick] (cr1_pp)
        (cr2_p) edge[thick] (cr2_pp)

        (cr1_p) edge[thick] (a)
        (cr2_p) edge[thick] (c)
        (cr1_pp) edge[thick] (b)
        (cr2_pp) edge[thick] (d)
        ;

    % Now that the diagram has been drawn, background rectangles
    % can be fitted to its elements. This requires the TikZ
    % libraries "fit" and "background".
    % Control input and measurement are labeled. These labels have
    % not been translated to English as "Measurement" instead of
    % "Messung" would not look good due to it being too long a word.
    \begin{pgfonlayer}{background}
        \node [background,
                    fit=(a) (d),
                    label=center:$$] {};
    \end{pgfonlayer}
\end{tikzpicture}


==> test.csv <==
A B C D E F
2 2 2 2 2 2
1 1 1 0 0 0
1 1 1 0 0 0
1 1 1 0 0 0
1 1 1 0 0 0
1 1 1 0 0 0
1 1 1 0 0 0
1 1 1 0 0 0
1 1 1 0 0 0
1 1 1 0 0 0
1 1 1 0 0 0
1 1 1 0 0 0
1 1 1 0 0 0
1 1 1 0 0 0
1 1 1 0 0 0
1 1 1 0 0 0
1 1 1 0 0 0
1 1 1 0 0 0
1 1 1 0 0 0
1 1 1 0 0 0
1 1 1 0 0 0
1 1 1 0 0 0
1 1 1 0 0 0
1 1 1 0 0 0
1 1 1 0 0 0
1 1 1 0 0 0
1 1 1 0 0 0
1 1 1 0 0 0
1 1 1 0 0 0
1 1 1 0 0 0
1 1 1 0 0 0
1 1 1 0 0 0
1 1 1 0 0 0
1 1 1 0 0 0
1 1 1 0 0 0
1 1 1 0 0 0
1 1 1 0 0 0
1 1 1 0 0 0
1 1 1 0 0 0
1 1 1 0 0 0
1 1 1 0 0 0
1 1 1 0 0 0
1 1 1 0 0 0
1 1 1 0 0 0
1 1 1 0 0 0
0 1 1 0 0 0
0 1 1 0 0 0
0 1 1 0 0 0
0 1 1 0 0 0
0 1 1 0 0 0
0 1 1 0 0 0
0 1 1 0 0 0
0 1 1 0 0 0
0 1 1 0 0 0
0 1 1 0 0 0
0 1 1 0 0 0
0 1 1 0 0 0
0 1 1 0 0 0
0 1 1 0 0 0
0 1 1 0 0 0
0 1 1 0 0 0
0 1 1 0 0 0
0 1 1 0 0 0
0 1 1 0 0 0
0 1 1 0 0 0
0 1 1 0 0 0
0 1 1 0 0 0
0 1 1 0 0 0
0 1 1 0 0 0
0 1 1 0 0 0
0 1 1 0 0 0
0 1 1 0 0 0
0 1 1 0 0 0
0 1 1 0 0 0
0 1 1 0 0 0
0 1 1 0 0 0
0 1 1 0 0 0
0 1 1 0 0 0
0 1 1 0 0 0
0 1 1 0 0 0
0 1 1 0 0 0
0 1 1 0 0 0
0 1 1 0 0 0
0 1 1 0 0 0
0 1 1 0 0 0
1 0 1 0 0 0
1 0 1 0 0 0
1 0 1 0 0 0
1 0 1 0 0 0
1 0 1 0 0 0
1 0 1 0 0 0
1 0 1 0 0 0
1 0 1 0 0 0
1 0 1 0 0 0
1 0 1 0 0 0
1 0 1 0 0 0
1 0 1 0 0 0
1 0 1 0 0 0
1 0 1 0 0 0
1 0 1 0 0 0
1 0 1 0 0 0
1 0 1 0 0 0
1 0 1 0 0 0
1 0 1 0 0 0
1 0 1 0 0 0
1 0 1 0 0 0
1 0 1 0 0 0
1 0 1 0 0 0
1 0 1 0 0 0
1 0 1 0 0 0
1 0 1 0 0 0
1 0 1 0 0 0
1 0 1 0 0 0
1 0 1 0 0 0
1 0 1 0 0 0
1 0 1 0 0 0
1 0 1 0 0 0
1 0 1 0 0 0
1 0 1 0 0 0
1 0 1 0 0 0
1 0 1 0 0 0
1 0 1 0 0 0
1 0 1 0 0 0
1 0 1 0 0 0
1 0 1 0 0 0
1 0 1 0 0 0
1 0 1 0 0 0
1 0 1 0 0 0
1 0 1 0 0 0
1 0 1 0 0 0
1 0 1 0 0 0
1 0 1 0 0 0
1 0 1 0 0 0
1 0 1 0 0 0
1 0 1 0 0 0
1 0 1 0 0 0
1 0 1 0 0 0
1 0 1 0 0 0
1 0 1 0 0 0
1 0 1 0 0 0
1 0 1 0 0 0
1 0 1 0 0 0
1 0 1 0 0 0
1 0 1 0 0 0
1 0 1 0 0 0
1 0 1 0 0 0
1 0 1 0 0 0
1 0 1 0 0 0
1 0 1 0 0 0
1 0 1 0 0 0
1 0 1 0 0 0
1 0 1 0 0 0
1 0 1 0 0 0
1 0 1 0 0 0
1 0 1 0 0 0
1 0 1 0 0 0
1 0 1 0 0 0
1 0 1 0 0 0
1 0 1 0 0 0
1 0 1 0 0 0
1 0 1 0 0 0
1 0 1 0 0 0
1 0 1 0 0 0
1 0 1 0 0 0
1 0 1 0 0 0
1 0 1 0 0 0
1 0 1 0 0 0
1 0 1 0 0 0
1 0 1 0 0 0
1 0 1 0 0 0
1 0 1 0 0 0
1 0 1 0 0 0
1 0 1 0 0 0
1 0 1 0 0 0
1 0 1 0 0 0
1 0 1 0 0 0
1 0 1 0 0 0
1 0 1 0 0 0
1 0 1 0 0 0
1 0 1 0 0 0
1 0 1 0 0 0
1 0 1 0 0 0
1 0 1 0 0 0
1 0 1 0 0 0
1 0 1 0 0 0
1 0 1 0 0 0
1 0 1 0 0 0
1 0 1 0 0 0
1 0 1 0 0 0
1 0 1 0 0 0
1 0 1 0 0 0
1 0 1 0 0 0
1 0 1 0 0 0
1 0 1 0 0 0
1 0 1 0 0 0
1 0 1 0 0 0
1 0 1 0 0 0
0 0 1 0 0 0
0 0 1 0 0 0
0 0 1 0 0 0
0 0 1 0 0 0
0 0 1 0 0 0
0 0 1 0 0 0
0 0 1 0 0 0
0 0 1 0 0 0
0 0 1 0 0 0
0 0 1 0 0 0
0 0 1 0 0 0
0 0 1 0 0 0
0 0 1 0 0 0
0 0 1 0 0 0
0 0 1 0 0 0
0 0 1 0 0 0
0 0 1 0 0 0
0 0 1 0 0 0
0 0 1 0 0 0
0 0 1 0 0 0
0 0 1 0 0 0
0 0 1 0 0 0
0 0 1 0 0 0
0 0 1 0 0 0
0 0 1 0 0 0
0 0 1 0 0 0
0 0 1 0 0 0
0 0 1 0 0 0
0 0 1 0 0 0
0 0 1 0 0 0
0 0 1 0 0 0
0 0 1 0 0 0
0 0 1 0 0 0
0 0 1 0 0 0
0 0 1 0 0 0
0 0 1 0 0 0
0 0 1 0 0 0
0 0 1 0 0 0
0 0 1 0 0 0
0 0 1 0 0 0
0 0 1 0 0 0
0 0 1 0 0 0
0 0 1 0 0 0
0 0 1 0 0 0
0 0 1 0 0 0
0 0 1 0 0 0
0 0 1 0 0 0
0 0 1 0 0 0
0 0 1 0 0 0
0 0 1 0 0 0
0 0 1 0 0 0
0 0 1 0 0 0
0 0 1 0 0 0
0 0 1 0 0 0
0 0 1 0 0 0
0 0 1 0 0 0
0 0 1 0 0 0
0 0 1 0 0 0
0 0 1 0 0 0
0 0 1 0 0 0
0 0 1 0 0 0
0 0 1 0 0 0
0 0 1 0 0 0
0 0 1 0 0 0
0 0 1 0 0 0
0 0 1 0 0 0
0 0 1 0 0 0
1 1 0 0 0 0
1 1 0 0 0 0
1 1 0 0 0 0
1 1 0 0 0 0
1 1 0 0 0 0
1 1 0 0 0 0
1 1 0 0 0 0
1 1 0 0 0 0
1 1 0 0 0 0
1 1 0 0 0 0
1 1 0 0 0 0
1 1 0 0 0 0
1 1 0 0 0 0
1 1 0 0 0 0
1 1 0 0 0 0
1 1 0 0 0 0
1 1 0 0 0 0
1 1 0 0 0 0
1 1 0 0 0 0
1 1 0 0 0 0
1 1 0 0 0 0
1 1 0 0 0 0
1 1 0 0 0 0
1 1 0 0 0 0
1 1 0 0 0 0
1 1 0 0 0 0
1 1 0 0 0 0
1 1 0 0 0 0
1 1 0 0 0 0
1 1 0 0 0 0
1 1 0 0 0 0
1 1 0 0 0 0
1 1 0 0 0 0
1 1 0 0 0 0
1 1 0 0 0 0
1 1 0 0 0 0
1 1 0 0 0 0
1 1 0 0 0 0
1 1 0 0 0 0
1 1 0 0 0 0
1 1 0 0 0 0
1 1 0 0 0 0
1 1 0 0 0 0
1 1 0 0 0 0
1 1 0 0 0 0
1 1 0 0 0 0
1 1 0 0 0 0
1 1 0 0 0 0
1 1 0 0 0 0
1 1 0 0 0 0
1 1 0 0 0 0
1 1 0 0 0 0
1 1 0 0 0 0
1 1 0 0 0 0
1 1 0 0 0 0
1 1 0 0 0 0
1 1 0 0 0 0
1 1 0 0 0 0
1 1 0 0 0 0
1 1 0 0 0 0
1 1 0 0 0 0
1 1 0 0 0 0
1 1 0 0 0 0
1 1 0 0 0 0
1 1 0 0 0 0
1 1 0 0 0 0
1 1 0 0 0 0
1 1 0 0 0 0
1 1 0 0 0 0
1 1 0 0 0 0
1 1 0 0 0 0
1 1 0 0 0 0
1 1 0 0 0 0
1 1 0 0 0 0
1 1 0 0 0 0
1 1 0 0 0 0
1 1 0 0 0 0
1 1 0 0 0 0
1 1 0 0 0 0
1 1 0 0 0 0
1 1 0 0 0 0
1 1 0 0 0 0
1 1 0 0 0 0
1 1 0 0 0 0
1 1 0 0 0 0
1 1 0 0 0 0
1 1 0 0 0 0
1 1 0 0 0 0
1 1 0 0 0 0
1 1 0 0 0 0
1 1 0 0 0 0
1 1 0 0 0 0
1 1 0 0 0 0
1 1 0 0 0 0
1 1 0 0 0 0
1 1 0 0 0 0
1 1 0 0 0 0
1 1 0 0 0 0
1 1 0 0 0 0
1 1 0 0 0 0
1 1 0 0 0 0
1 1 0 0 0 0
1 1 0 0 0 0
1 1 0 0 0 0
1 1 0 0 0 0
1 1 0 0 0 0
1 1 0 0 0 0
1 1 0 0 0 0
1 1 0 0 0 0
1 1 0 0 0 0
1 1 0 0 0 0
1 1 0 0 0 0
1 1 0 0 0 0
1 1 0 0 0 0
1 1 0 0 0 0
1 1 0 0 0 0
1 1 0 0 0 0
1 1 0 0 0 0
1 1 0 0 0 0
1 1 0 0 0 0
1 1 0 0 0 0
1 1 0 0 0 0
1 1 0 0 0 0
1 1 0 0 0 0
1 1 0 0 0 0
1 1 0 0 0 0
1 1 0 0 0 0
1 1 0 0 0 0
1 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
0 1 0 0 0 0
1 0 0 0 0 0
1 0 0 0 0 0
1 0 0 0 0 0
1 0 0 0 0 0
1 0 0 0 0 0
1 0 0 0 0 0
1 0 0 0 0 0
1 0 0 0 0 0
1 0 0 0 0 0
1 0 0 0 0 0
1 0 0 0 0 0
1 0 0 0 0 0
0 0 0 0 0 0
0 0 0 0 0 0
0 0 0 0 0 0
0 0 0 0 0 0
0 0 0 0 0 0
0 0 0 0 0 0
0 0 0 0 0 0
0 0 0 0 0 0
0 0 0 0 0 0
0 0 0 0 0 0
0 0 0 0 0 0
0 0 0 0 0 0
0 0 0 0 0 0
0 0 0 0 0 0
0 0 0 0 0 0
0 0 0 0 0 0
0 0 0 0 0 0
0 0 0 0 0 0
0 0 0 0 0 0
0 0 0 0 0 0
0 0 0 0 0 0
0 0 0 0 0 0
0 0 0 0 0 0
1 1 1 1 0 0
1 1 1 1 0 0
1 1 1 1 0 0
1 1 1 1 0 0
1 1 1 1 0 0
1 1 1 1 0 0
1 1 1 1 0 0
1 1 1 1 0 0
1 1 1 1 0 0
1 1 1 1 0 0
1 1 1 1 0 0
1 1 1 1 0 0
1 1 1 1 0 0
1 1 1 1 0 0
1 1 1 1 0 0
1 1 1 1 0 0
1 1 1 1 0 0
1 1 1 1 0 0
1 1 1 1 0 0
1 1 1 1 0 0
1 1 1 1 0 0
1 1 1 1 0 0
1 1 1 1 0 0
1 1 1 1 0 0
1 1 1 1 0 0
1 1 1 1 0 0
1 1 1 1 0 0
1 1 1 1 0 0
1 1 1 1 0 0
1 1 1 1 0 0
1 1 1 1 0 0
1 1 1 1 0 0
1 1 1 1 0 0
1 1 1 1 0 0
1 1 1 1 0 0
0 1 1 1 0 0
0 1 1 1 0 0
0 1 1 1 0 0
0 1 1 1 0 0
0 1 1 1 0 0
0 1 1 1 0 0
0 1 1 1 0 0
0 1 1 1 0 0
0 1 1 1 0 0
0 1 1 1 0 0
0 1 1 1 0 0
0 1 1 1 0 0
1 0 1 1 0 0
1 0 1 1 0 0
1 0 1 1 0 0
1 0 1 1 0 0
1 0 1 1 0 0
1 0 1 1 0 0
1 0 1 1 0 0
1 0 1 1 0 0
1 0 1 1 0 0
1 0 1 1 0 0
1 0 1 1 0 0
1 0 1 1 0 0
1 0 1 1 0 0
1 0 1 1 0 0
1 0 1 1 0 0
1 0 1 1 0 0
1 0 1 1 0 0
1 0 1 1 0 0
1 0 1 1 0 0
1 0 1 1 0 0
1 0 1 1 0 0
1 0 1 1 0 0
1 0 1 1 0 0
1 0 1 1 0 0
1 0 1 1 0 0
1 0 1 1 0 0
1 0 1 1 0 0
1 0 1 1 0 0
1 0 1 1 0 0
1 0 1 1 0 0
1 0 1 1 0 0
1 0 1 1 0 0
1 0 1 1 0 0
1 0 1 1 0 0
1 0 1 1 0 0
1 0 1 1 0 0
1 0 1 1 0 0
1 0 1 1 0 0
1 0 1 1 0 0
1 0 1 1 0 0
1 0 1 1 0 0
1 0 1 1 0 0
1 0 1 1 0 0
1 0 1 1 0 0
1 0 1 1 0 0
1 0 1 1 0 0
1 0 1 1 0 0
1 0 1 1 0 0
1 0 1 1 0 0
1 0 1 1 0 0
1 0 1 1 0 0
1 0 1 1 0 0
1 0 1 1 0 0
1 0 1 1 0 0
1 0 1 1 0 0
1 0 1 1 0 0
1 0 1 1 0 0
1 0 1 1 0 0
1 0 1 1 0 0
1 0 1 1 0 0
1 0 1 1 0 0
1 0 1 1 0 0
1 0 1 1 0 0
1 0 1 1 0 0
1 0 1 1 0 0
1 0 1 1 0 0
1 0 1 1 0 0
1 0 1 1 0 0
1 0 1 1 0 0
1 0 1 1 0 0
1 0 1 1 0 0
1 0 1 1 0 0
1 0 1 1 0 0
1 0 1 1 0 0
1 0 1 1 0 0
1 0 1 1 0 0
1 0 1 1 0 0
1 0 1 1 0 0
1 0 1 1 0 0
1 0 1 1 0 0
0 0 1 1 0 0
0 0 1 1 0 0
0 0 1 1 0 0
0 0 1 1 0 0
0 0 1 1 0 0
0 0 1 1 0 0
0 0 1 1 0 0
0 0 1 1 0 0
0 0 1 1 0 0
0 0 1 1 0 0
0 0 1 1 0 0
0 0 1 1 0 0
0 0 1 1 0 0
0 0 1 1 0 0
0 0 1 1 0 0
0 0 1 1 0 0
0 0 1 1 0 0
0 0 1 1 0 0
0 0 1 1 0 0
0 0 1 1 0 0
0 0 1 1 0 0
0 0 1 1 0 0
0 0 1 1 0 0
0 0 1 1 0 0
0 0 1 1 0 0
0 0 1 1 0 0
0 0 1 1 0 0
0 0 1 1 0 0
0 0 1 1 0 0
0 0 1 1 0 0
0 0 1 1 0 0
0 0 1 1 0 0
0 0 1 1 0 0
1 1 0 1 0 0
1 1 0 1 0 0
1 1 0 1 0 0
1 1 0 1 0 0
1 1 0 1 0 0
1 1 0 1 0 0
1 1 0 1 0 0
1 1 0 1 0 0
1 1 0 1 0 0
1 1 0 1 0 0
1 1 0 1 0 0
1 1 0 1 0 0
1 1 0 1 0 0
1 1 0 1 0 0
1 1 0 1 0 0
1 1 0 1 0 0
1 1 0 1 0 0
1 1 0 1 0 0
1 1 0 1 0 0
1 1 0 1 0 0
1 1 0 1 0 0
1 1 0 1 0 0
1 1 0 1 0 0
1 1 0 1 0 0
1 1 0 1 0 0
1 1 0 1 0 0
1 1 0 1 0 0
1 1 0 1 0 0
1 1 0 1 0 0
1 1 0 1 0 0
1 1 0 1 0 0
1 1 0 1 0 0
1 1 0 1 0 0
1 1 0 1 0 0
1 1 0 1 0 0
1 1 0 1 0 0
1 1 0 1 0 0
1 1 0 1 0 0
1 1 0 1 0 0
1 1 0 1 0 0
1 1 0 1 0 0
1 1 0 1 0 0
1 1 0 1 0 0
1 1 0 1 0 0
1 1 0 1 0 0
1 1 0 1 0 0
1 1 0 1 0 0
1 1 0 1 0 0
1 1 0 1 0 0
1 1 0 1 0 0
1 1 0 1 0 0
1 1 0 1 0 0
1 1 0 1 0 0
1 1 0 1 0 0
1 1 0 1 0 0
1 1 0 1 0 0
1 1 0 1 0 0
1 1 0 1 0 0
1 1 0 1 0 0
1 1 0 1 0 0
1 1 0 1 0 0
1 1 0 1 0 0
1 1 0 1 0 0
1 1 0 1 0 0
1 1 0 1 0 0
1 1 0 1 0 0
1 1 0 1 0 0
1 1 0 1 0 0
1 1 0 1 0 0
1 1 0 1 0 0
1 1 0 1 0 0
1 1 0 1 0 0
1 1 0 1 0 0
1 1 0 1 0 0
1 1 0 1 0 0
1 1 0 1 0 0
1 1 0 1 0 0
1 1 0 1 0 0
1 1 0 1 0 0
1 1 0 1 0 0
1 1 0 1 0 0
1 1 0 1 0 0
1 1 0 1 0 0
1 1 0 1 0 0
1 1 0 1 0 0
1 1 0 1 0 0
1 1 0 1 0 0
1 1 0 1 0 0
1 1 0 1 0 0
1 1 0 1 0 0
1 1 0 1 0 0
1 1 0 1 0 0
1 1 0 1 0 0
1 1 0 1 0 0
1 1 0 1 0 0
1 1 0 1 0 0
1 1 0 1 0 0
1 1 0 1 0 0
1 1 0 1 0 0
1 1 0 1 0 0
1 1 0 1 0 0
1 1 0 1 0 0
1 1 0 1 0 0
1 1 0 1 0 0
1 1 0 1 0 0
1 1 0 1 0 0
1 1 0 1 0 0
1 1 0 1 0 0
1 1 0 1 0 0
0 1 0 1 0 0
0 1 0 1 0 0
0 1 0 1 0 0
0 1 0 1 0 0
0 1 0 1 0 0
0 1 0 1 0 0
0 1 0 1 0 0
0 1 0 1 0 0
0 1 0 1 0 0
0 1 0 1 0 0
0 1 0 1 0 0
0 1 0 1 0 0
0 1 0 1 0 0
0 1 0 1 0 0
0 1 0 1 0 0
0 1 0 1 0 0
0 1 0 1 0 0
0 1 0 1 0 0
0 1 0 1 0 0
0 1 0 1 0 0
0 1 0 1 0 0
0 1 0 1 0 0
0 1 0 1 0 0
0 1 0 1 0 0
0 1 0 1 0 0
0 1 0 1 0 0
0 1 0 1 0 0
0 1 0 1 0 0
0 1 0 1 0 0
0 1 0 1 0 0
0 1 0 1 0 0
0 1 0 1 0 0
0 1 0 1 0 0
0 1 0 1 0 0
0 1 0 1 0 0
0 1 0 1 0 0
0 1 0 1 0 0
0 1 0 1 0 0
0 1 0 1 0 0
0 1 0 1 0 0
0 1 0 1 0 0
0 1 0 1 0 0
0 1 0 1 0 0
0 1 0 1 0 0
0 1 0 1 0 0
0 1 0 1 0 0
0 1 0 1 0 0
0 1 0 1 0 0
0 1 0 1 0 0
0 1 0 1 0 0
0 1 0 1 0 0
0 1 0 1 0 0
0 1 0 1 0 0
0 1 0 1 0 0
0 1 0 1 0 0
0 1 0 1 0 0
0 1 0 1 0 0
0 1 0 1 0 0
0 1 0 1 0 0
0 1 0 1 0 0
0 1 0 1 0 0
0 1 0 1 0 0
0 1 0 1 0 0
0 1 0 1 0 0
0 1 0 1 0 0
0 1 0 1 0 0
0 1 0 1 0 0
1 0 0 1 0 0
1 0 0 1 0 0
1 0 0 1 0 0
1 0 0 1 0 0
1 0 0 1 0 0
1 0 0 1 0 0
1 0 0 1 0 0
0 0 0 1 0 0
0 0 0 1 0 0
0 0 0 1 0 0
0 0 0 1 0 0
0 0 0 1 0 0
0 0 0 1 0 0
0 0 0 1 0 0
0 0 0 1 0 0
0 0 0 1 0 0
1 1 1 0 1 0
1 1 1 0 1 0
1 1 1 0 1 0
1 1 1 0 1 0
1 1 1 0 1 0
1 1 1 0 1 0
1 1 1 0 1 0
1 1 1 0 1 0
1 1 1 0 1 0
1 1 1 0 1 0
1 1 1 0 1 0
1 1 1 0 1 0
1 1 1 0 1 0
1 1 1 0 1 0
1 1 1 0 1 0
1 1 1 0 1 0
1 1 1 0 1 0
1 1 1 0 1 0
1 1 1 0 1 0
1 1 1 0 1 0
1 1 1 0 1 0
1 1 1 0 1 0
1 1 1 0 1 0
0 1 1 0 1 0
0 1 1 0 1 0
0 1 1 0 1 0
0 1 1 0 1 0
0 1 1 0 1 0
0 1 1 0 1 0
0 1 1 0 1 0
0 1 1 0 1 0
0 1 1 0 1 0
0 1 1 0 1 0
0 1 1 0 1 0
0 1 1 0 1 0
0 1 1 0 1 0
0 1 1 0 1 0
0 1 1 0 1 0
0 1 1 0 1 0
0 1 1 0 1 0
0 1 1 0 1 0
0 1 1 0 1 0
0 1 1 0 1 0
0 1 1 0 1 0
0 1 1 0 1 0
0 1 1 0 1 0
0 1 1 0 1 0
0 1 1 0 1 0
0 1 1 0 1 0
0 1 1 0 1 0
0 1 1 0 1 0
0 1 1 0 1 0
0 1 1 0 1 0
0 1 1 0 1 0
0 1 1 0 1 0
1 0 1 0 1 0
1 0 1 0 1 0
1 0 1 0 1 0
1 0 1 0 1 0
1 0 1 0 1 0
1 0 1 0 1 0
1 0 1 0 1 0
1 0 1 0 1 0
1 0 1 0 1 0
1 0 1 0 1 0
1 0 1 0 1 0
1 0 1 0 1 0
1 0 1 0 1 0
1 0 1 0 1 0
1 0 1 0 1 0
1 0 1 0 1 0
1 0 1 0 1 0
1 0 1 0 1 0
1 0 1 0 1 0
1 0 1 0 1 0
1 0 1 0 1 0
1 0 1 0 1 0
1 0 1 0 1 0
1 0 1 0 1 0
1 0 1 0 1 0
1 0 1 0 1 0
1 0 1 0 1 0
1 0 1 0 1 0
1 0 1 0 1 0
1 0 1 0 1 0
1 0 1 0 1 0
1 0 1 0 1 0
1 0 1 0 1 0
1 0 1 0 1 0
1 0 1 0 1 0
1 0 1 0 1 0
1 0 1 0 1 0
1 0 1 0 1 0
1 0 1 0 1 0
1 0 1 0 1 0
1 0 1 0 1 0
1 0 1 0 1 0
1 0 1 0 1 0
1 0 1 0 1 0
1 0 1 0 1 0
1 0 1 0 1 0
1 0 1 0 1 0
1 0 1 0 1 0
1 0 1 0 1 0
1 0 1 0 1 0
1 0 1 0 1 0
1 0 1 0 1 0
1 0 1 0 1 0
1 0 1 0 1 0
1 0 1 0 1 0
1 0 1 0 1 0
1 0 1 0 1 0
1 0 1 0 1 0
1 0 1 0 1 0
1 0 1 0 1 0
1 0 1 0 1 0
1 0 1 0 1 0
1 0 1 0 1 0
1 0 1 0 1 0
1 0 1 0 1 0
1 0 1 0 1 0
1 0 1 0 1 0
1 0 1 0 1 0
1 0 1 0 1 0
1 0 1 0 1 0
0 0 1 0 1 0
0 0 1 0 1 0
0 0 1 0 1 0
0 0 1 0 1 0
0 0 1 0 1 0
0 0 1 0 1 0
0 0 1 0 1 0
0 0 1 0 1 0
0 0 1 0 1 0
0 0 1 0 1 0
0 0 1 0 1 0
0 0 1 0 1 0
0 0 1 0 1 0
0 0 1 0 1 0
0 0 1 0 1 0
0 0 1 0 1 0
0 0 1 0 1 0
0 0 1 0 1 0
0 0 1 0 1 0
0 0 1 0 1 0
0 0 1 0 1 0
0 0 1 0 1 0
0 0 1 0 1 0
0 0 1 0 1 0
0 0 1 0 1 0
0 0 1 0 1 0
0 0 1 0 1 0
0 0 1 0 1 0
0 0 1 0 1 0
0 0 1 0 1 0
0 0 1 0 1 0
0 0 1 0 1 0
0 0 1 0 1 0
0 0 1 0 1 0
0 0 1 0 1 0
0 0 1 0 1 0
0 0 1 0 1 0
0 0 1 0 1 0
0 0 1 0 1 0
0 0 1 0 1 0
0 0 1 0 1 0
0 0 1 0 1 0
0 0 1 0 1 0
0 0 1 0 1 0
0 0 1 0 1 0
0 0 1 0 1 0
0 0 1 0 1 0
0 0 1 0 1 0
0 0 1 0 1 0
0 0 1 0 1 0
0 0 1 0 1 0
0 0 1 0 1 0
0 0 1 0 1 0
0 0 1 0 1 0
0 0 1 0 1 0
0 0 1 0 1 0
0 0 1 0 1 0
0 0 1 0 1 0
0 0 1 0 1 0
0 0 1 0 1 0
0 0 1 0 1 0
0 0 1 0 1 0
0 0 1 0 1 0
0 0 1 0 1 0
0 0 1 0 1 0
0 0 1 0 1 0
1 1 0 0 1 0
1 1 0 0 1 0
1 1 0 0 1 0
1 1 0 0 1 0
1 1 0 0 1 0
1 1 0 0 1 0
1 1 0 0 1 0
1 1 0 0 1 0
1 1 0 0 1 0
1 1 0 0 1 0
1 1 0 0 1 0
1 1 0 0 1 0
1 1 0 0 1 0
1 1 0 0 1 0
1 1 0 0 1 0
1 1 0 0 1 0
1 1 0 0 1 0
1 1 0 0 1 0
1 1 0 0 1 0
1 1 0 0 1 0
1 1 0 0 1 0
1 1 0 0 1 0
1 1 0 0 1 0
1 1 0 0 1 0
1 1 0 0 1 0
1 1 0 0 1 0
1 1 0 0 1 0
1 1 0 0 1 0
1 1 0 0 1 0
1 1 0 0 1 0
1 1 0 0 1 0
1 1 0 0 1 0
1 1 0 0 1 0
1 1 0 0 1 0
1 1 0 0 1 0
1 1 0 0 1 0
1 1 0 0 1 0
1 1 0 0 1 0
1 1 0 0 1 0
1 1 0 0 1 0
1 1 0 0 1 0
1 1 0 0 1 0
1 1 0 0 1 0
1 1 0 0 1 0
1 1 0 0 1 0
1 1 0 0 1 0
1 1 0 0 1 0
1 1 0 0 1 0
1 1 0 0 1 0
1 1 0 0 1 0
0 1 0 0 1 0
0 1 0 0 1 0
0 1 0 0 1 0
0 1 0 0 1 0
0 1 0 0 1 0
0 1 0 0 1 0
0 1 0 0 1 0
0 1 0 0 1 0
0 1 0 0 1 0
0 1 0 0 1 0
0 1 0 0 1 0
0 1 0 0 1 0
0 1 0 0 1 0
0 1 0 0 1 0
0 1 0 0 1 0
0 1 0 0 1 0
0 1 0 0 1 0
0 1 0 0 1 0
0 1 0 0 1 0
0 1 0 0 1 0
0 1 0 0 1 0
0 1 0 0 1 0
0 1 0 0 1 0
0 1 0 0 1 0
0 1 0 0 1 0
0 1 0 0 1 0
0 1 0 0 1 0
0 1 0 0 1 0
0 1 0 0 1 0
0 1 0 0 1 0
0 1 0 0 1 0
0 1 0 0 1 0
0 1 0 0 1 0
0 1 0 0 1 0
0 1 0 0 1 0
0 1 0 0 1 0
0 1 0 0 1 0
0 1 0 0 1 0
0 1 0 0 1 0
0 1 0 0 1 0
0 1 0 0 1 0
0 1 0 0 1 0
0 1 0 0 1 0
0 1 0 0 1 0
0 1 0 0 1 0
0 1 0 0 1 0
0 1 0 0 1 0
0 1 0 0 1 0
0 1 0 0 1 0
0 1 0 0 1 0
0 1 0 0 1 0
0 1 0 0 1 0
0 1 0 0 1 0
0 1 0 0 1 0
0 1 0 0 1 0
0 1 0 0 1 0
0 1 0 0 1 0
0 1 0 0 1 0
0 1 0 0 1 0
0 1 0 0 1 0
0 1 0 0 1 0
0 1 0 0 1 0
0 1 0 0 1 0
0 1 0 0 1 0
0 1 0 0 1 0
0 1 0 0 1 0
0 1 0 0 1 0
0 1 0 0 1 0
0 1 0 0 1 0
0 1 0 0 1 0
0 1 0 0 1 0
0 1 0 0 1 0
0 1 0 0 1 0
0 1 0 0 1 0
0 1 0 0 1 0
0 1 0 0 1 0
0 1 0 0 1 0
0 1 0 0 1 0
0 1 0 0 1 0
0 1 0 0 1 0
1 0 0 0 1 0
1 0 0 0 1 0
1 0 0 0 1 0
1 0 0 0 1 0
1 0 0 0 1 0
1 0 0 0 1 0
1 0 0 0 1 0
0 0 0 0 1 0
0 0 0 0 1 0
0 0 0 0 1 0
0 0 0 0 1 0
0 0 0 0 1 0
0 0 0 0 1 0
0 0 0 0 1 0
0 0 0 0 1 0
0 0 0 0 1 0
0 0 0 0 1 0
0 0 0 0 1 0
0 0 0 0 1 0
0 0 0 0 1 0
1 1 1 1 1 0
1 1 1 1 1 0
1 1 1 1 1 0
1 1 1 1 1 0
1 1 1 1 1 0
1 1 1 1 1 0
1 1 1 1 1 0
1 1 1 1 1 0
1 1 1 1 1 0
1 1 1 1 1 0
1 1 1 1 1 0
1 1 1 1 1 0
1 1 1 1 1 0
1 1 1 1 1 0
1 1 1 1 1 0
1 1 1 1 1 0
1 1 1 1 1 0
1 1 1 1 1 0
1 1 1 1 1 0
1 1 1 1 1 0
1 1 1 1 1 0
1 1 1 1 1 0
1 1 1 1 1 0
1 1 1 1 1 0
0 1 1 1 1 0
0 1 1 1 1 0
0 1 1 1 1 0
0 1 1 1 1 0
0 1 1 1 1 0
0 1 1 1 1 0
0 1 1 1 1 0
0 1 1 1 1 0
0 1 1 1 1 0
0 1 1 1 1 0
0 1 1 1 1 0
0 1 1 1 1 0
0 1 1 1 1 0
0 1 1 1 1 0
0 1 1 1 1 0
0 1 1 1 1 0
0 1 1 1 1 0
0 1 1 1 1 0
0 1 1 1 1 0
0 1 1 1 1 0
0 1 1 1 1 0
0 1 1 1 1 0
0 1 1 1 1 0
0 1 1 1 1 0
0 1 1 1 1 0
1 0 1 1 1 0
1 0 1 1 1 0
1 0 1 1 1 0
1 0 1 1 1 0
1 0 1 1 1 0
1 0 1 1 1 0
1 0 1 1 1 0
1 0 1 1 1 0
1 0 1 1 1 0
1 0 1 1 1 0
1 0 1 1 1 0
1 0 1 1 1 0
1 0 1 1 1 0
1 0 1 1 1 0
1 0 1 1 1 0
1 0 1 1 1 0
1 0 1 1 1 0
1 0 1 1 1 0
1 0 1 1 1 0
1 0 1 1 1 0
1 0 1 1 1 0
1 0 1 1 1 0
1 0 1 1 1 0
1 0 1 1 1 0
1 0 1 1 1 0
1 0 1 1 1 0
1 0 1 1 1 0
1 0 1 1 1 0
1 0 1 1 1 0
1 0 1 1 1 0
1 0 1 1 1 0
1 0 1 1 1 0
1 0 1 1 1 0
1 0 1 1 1 0
1 0 1 1 1 0
1 0 1 1 1 0
1 0 1 1 1 0
1 0 1 1 1 0
1 0 1 1 1 0
1 0 1 1 1 0
1 0 1 1 1 0
1 0 1 1 1 0
1 0 1 1 1 0
1 0 1 1 1 0
1 0 1 1 1 0
1 0 1 1 1 0
1 0 1 1 1 0
1 0 1 1 1 0
1 0 1 1 1 0
1 0 1 1 1 0
1 0 1 1 1 0
1 0 1 1 1 0
1 0 1 1 1 0
1 0 1 1 1 0
1 0 1 1 1 0
1 0 1 1 1 0
1 0 1 1 1 0
1 0 1 1 1 0
1 0 1 1 1 0
1 0 1 1 1 0
1 0 1 1 1 0
1 0 1 1 1 0
1 0 1 1 1 0
1 0 1 1 1 0
1 0 1 1 1 0
1 0 1 1 1 0
1 0 1 1 1 0
1 0 1 1 1 0
1 0 1 1 1 0
1 0 1 1 1 0
1 0 1 1 1 0
1 0 1 1 1 0
1 0 1 1 1 0
0 0 1 1 1 0
0 0 1 1 1 0
0 0 1 1 1 0
0 0 1 1 1 0
0 0 1 1 1 0
0 0 1 1 1 0
0 0 1 1 1 0
0 0 1 1 1 0
0 0 1 1 1 0
0 0 1 1 1 0
0 0 1 1 1 0
0 0 1 1 1 0
0 0 1 1 1 0
0 0 1 1 1 0
0 0 1 1 1 0
0 0 1 1 1 0
0 0 1 1 1 0
0 0 1 1 1 0
0 0 1 1 1 0
0 0 1 1 1 0
0 0 1 1 1 0
0 0 1 1 1 0
0 0 1 1 1 0
0 0 1 1 1 0
0 0 1 1 1 0
0 0 1 1 1 0
0 0 1 1 1 0
0 0 1 1 1 0
0 0 1 1 1 0
0 0 1 1 1 0
0 0 1 1 1 0
0 0 1 1 1 0
0 0 1 1 1 0
0 0 1 1 1 0
0 0 1 1 1 0
0 0 1 1 1 0
0 0 1 1 1 0
0 0 1 1 1 0
0 0 1 1 1 0
0 0 1 1 1 0
0 0 1 1 1 0
0 0 1 1 1 0
0 0 1 1 1 0
0 0 1 1 1 0
0 0 1 1 1 0
0 0 1 1 1 0
0 0 1 1 1 0
0 0 1 1 1 0
0 0 1 1 1 0
0 0 1 1 1 0
0 0 1 1 1 0
0 0 1 1 1 0
0 0 1 1 1 0
0 0 1 1 1 0
0 0 1 1 1 0
0 0 1 1 1 0
0 0 1 1 1 0
1 1 0 1 1 0
1 1 0 1 1 0
1 1 0 1 1 0
1 1 0 1 1 0
1 1 0 1 1 0
1 1 0 1 1 0
1 1 0 1 1 0
1 1 0 1 1 0
1 1 0 1 1 0
1 1 0 1 1 0
1 1 0 1 1 0
1 1 0 1 1 0
1 1 0 1 1 0
1 1 0 1 1 0
1 1 0 1 1 0
1 1 0 1 1 0
1 1 0 1 1 0
1 1 0 1 1 0
1 1 0 1 1 0
1 1 0 1 1 0
1 1 0 1 1 0
1 1 0 1 1 0
1 1 0 1 1 0
1 1 0 1 1 0
1 1 0 1 1 0
1 1 0 1 1 0
1 1 0 1 1 0
1 1 0 1 1 0
1 1 0 1 1 0
1 1 0 1 1 0
1 1 0 1 1 0
1 1 0 1 1 0
1 1 0 1 1 0
1 1 0 1 1 0
1 1 0 1 1 0
1 1 0 1 1 0
1 1 0 1 1 0
1 1 0 1 1 0
1 1 0 1 1 0
1 1 0 1 1 0
1 1 0 1 1 0
1 1 0 1 1 0
1 1 0 1 1 0
1 1 0 1 1 0
1 1 0 1 1 0
1 1 0 1 1 0
1 1 0 1 1 0
1 1 0 1 1 0
1 1 0 1 1 0
1 1 0 1 1 0
1 1 0 1 1 0
0 1 0 1 1 0
0 1 0 1 1 0
0 1 0 1 1 0
0 1 0 1 1 0
0 1 0 1 1 0
0 1 0 1 1 0
0 1 0 1 1 0
0 1 0 1 1 0
0 1 0 1 1 0
0 1 0 1 1 0
0 1 0 1 1 0
0 1 0 1 1 0
0 1 0 1 1 0
0 1 0 1 1 0
0 1 0 1 1 0
0 1 0 1 1 0
0 1 0 1 1 0
0 1 0 1 1 0
0 1 0 1 1 0
0 1 0 1 1 0
0 1 0 1 1 0
0 1 0 1 1 0
0 1 0 1 1 0
0 1 0 1 1 0
0 1 0 1 1 0
0 1 0 1 1 0
0 1 0 1 1 0
0 1 0 1 1 0
0 1 0 1 1 0
0 1 0 1 1 0
0 1 0 1 1 0
0 1 0 1 1 0
0 1 0 1 1 0
0 1 0 1 1 0
0 1 0 1 1 0
0 1 0 1 1 0
0 1 0 1 1 0
0 1 0 1 1 0
0 1 0 1 1 0
0 1 0 1 1 0
0 1 0 1 1 0
0 1 0 1 1 0
0 1 0 1 1 0
0 1 0 1 1 0
0 1 0 1 1 0
0 1 0 1 1 0
0 1 0 1 1 0
0 1 0 1 1 0
0 1 0 1 1 0
0 1 0 1 1 0
0 1 0 1 1 0
0 1 0 1 1 0
0 1 0 1 1 0
0 1 0 1 1 0
0 1 0 1 1 0
0 1 0 1 1 0
0 1 0 1 1 0
0 1 0 1 1 0
0 1 0 1 1 0
0 1 0 1 1 0
0 1 0 1 1 0
0 1 0 1 1 0
0 1 0 1 1 0
1 0 0 1 1 0
1 0 0 1 1 0
1 0 0 1 1 0
1 0 0 1 1 0
1 0 0 1 1 0
1 0 0 1 1 0
1 0 0 1 1 0
0 0 0 1 1 0
0 0 0 1 1 0
0 0 0 1 1 0
0 0 0 1 1 0
0 0 0 1 1 0
0 0 0 1 1 0
0 0 0 1 1 0
0 0 0 1 1 0
0 0 0 1 1 0
0 0 0 1 1 0
0 0 0 1 1 0
0 0 0 1 1 0
0 0 0 1 1 0
0 0 0 1 1 0
0 0 0 1 1 0
0 0 0 1 1 0
1 1 1 0 0 1
1 1 1 0 0 1
1 1 1 0 0 1
1 1 1 0 0 1
1 1 1 0 0 1
0 1 1 0 0 1
0 1 1 0 0 1
0 1 1 0 0 1
0 1 1 0 0 1
0 1 1 0 0 1
0 1 1 0 0 1
0 1 1 0 0 1
1 0 1 0 0 1
1 0 1 0 0 1
1 0 1 0 0 1
1 0 1 0 0 1
1 0 1 0 0 1
1 0 1 0 0 1
1 0 1 0 0 1
1 0 1 0 0 1
1 0 1 0 0 1
1 0 1 0 0 1
1 0 1 0 0 1
1 0 1 0 0 1
1 0 1 0 0 1
1 0 1 0 0 1
1 0 1 0 0 1
1 0 1 0 0 1
1 0 1 0 0 1
1 0 1 0 0 1
1 0 1 0 0 1
1 0 1 0 0 1
1 0 1 0 0 1
0 0 1 0 0 1
0 0 1 0 0 1
0 0 1 0 0 1
0 0 1 0 0 1
0 0 1 0 0 1
0 0 1 0 0 1
0 0 1 0 0 1
0 0 1 0 0 1
0 0 1 0 0 1
1 1 0 0 0 1
1 1 0 0 0 1
1 1 0 0 0 1
1 1 0 0 0 1
1 1 0 0 0 1
1 1 0 0 0 1
1 1 0 0 0 1
1 1 0 0 0 1
1 1 0 0 0 1
0 1 0 0 0 1
0 1 0 0 0 1
0 1 0 0 0 1
0 1 0 0 0 1
0 1 0 0 0 1
0 1 0 0 0 1
0 1 0 0 0 1
0 1 0 0 0 1
0 1 0 0 0 1
0 1 0 0 0 1
0 1 0 0 0 1
0 1 0 0 0 1
0 1 0 0 0 1
0 1 0 0 0 1
0 1 0 0 0 1
0 1 0 0 0 1
0 1 0 0 0 1
1 0 0 0 0 1
0 0 0 0 0 1
0 0 0 0 0 1
0 0 0 0 0 1
0 0 0 0 0 1
1 1 1 1 0 1
1 1 1 1 0 1
1 1 1 1 0 1
1 1 1 1 0 1
0 1 1 1 0 1
0 1 1 1 0 1
0 1 1 1 0 1
1 0 1 1 0 1
1 0 1 1 0 1
1 0 1 1 0 1
1 0 1 1 0 1
1 0 1 1 0 1
1 0 1 1 0 1
1 0 1 1 0 1
1 0 1 1 0 1
1 0 1 1 0 1
1 0 1 1 0 1
1 0 1 1 0 1
0 0 1 1 0 1
0 0 1 1 0 1
0 0 1 1 0 1
0 0 1 1 0 1
0 0 1 1 0 1
0 0 1 1 0 1
0 0 1 1 0 1
0 0 1 1 0 1
1 1 0 1 0 1
1 1 0 1 0 1
1 1 0 1 0 1
1 1 0 1 0 1
1 1 0 1 0 1
1 1 0 1 0 1
1 1 0 1 0 1
1 1 0 1 0 1
1 1 0 1 0 1
1 1 0 1 0 1
1 1 0 1 0 1
1 1 0 1 0 1
1 1 0 1 0 1
1 1 0 1 0 1
0 1 0 1 0 1
0 1 0 1 0 1
0 1 0 1 0 1
0 1 0 1 0 1
0 1 0 1 0 1
0 1 0 1 0 1
0 1 0 1 0 1
0 1 0 1 0 1
0 1 0 1 0 1
0 1 0 1 0 1
0 1 0 1 0 1
0 1 0 1 0 1
0 1 0 1 0 1
0 1 0 1 0 1
0 1 0 1 0 1
0 1 0 1 0 1
0 1 0 1 0 1
1 0 0 1 0 1
1 0 0 1 0 1
1 0 0 1 0 1
1 0 0 1 0 1
1 0 0 1 0 1
0 0 0 1 0 1
0 0 0 1 0 1
1 1 1 0 1 1
1 1 1 0 1 1
1 1 1 0 1 1
1 1 1 0 1 1
1 1 1 0 1 1
1 1 1 0 1 1
1 1 1 0 1 1
0 1 1 0 1 1
0 1 1 0 1 1
0 1 1 0 1 1
1 0 1 0 1 1
1 0 1 0 1 1
1 0 1 0 1 1
1 0 1 0 1 1
1 0 1 0 1 1
1 0 1 0 1 1
1 0 1 0 1 1
1 0 1 0 1 1
1 0 1 0 1 1
1 0 1 0 1 1
1 0 1 0 1 1
1 0 1 0 1 1
1 0 1 0 1 1
1 0 1 0 1 1
0 0 1 0 1 1
0 0 1 0 1 1
0 0 1 0 1 1
0 0 1 0 1 1
0 0 1 0 1 1
0 0 1 0 1 1
0 0 1 0 1 1
0 0 1 0 1 1
0 0 1 0 1 1
0 0 1 0 1 1
0 0 1 0 1 1
0 0 1 0 1 1
0 0 1 0 1 1
0 0 1 0 1 1
1 1 0 0 1 1
1 1 0 0 1 1
1 1 0 0 1 1
1 1 0 0 1 1
1 1 0 0 1 1
1 1 0 0 1 1
1 1 0 0 1 1
1 1 0 0 1 1
1 1 0 0 1 1
0 1 0 0 1 1
0 1 0 0 1 1
0 1 0 0 1 1
0 1 0 0 1 1
0 1 0 0 1 1
0 1 0 0 1 1
0 1 0 0 1 1
0 1 0 0 1 1
0 1 0 0 1 1
0 1 0 0 1 1
0 1 0 0 1 1
0 1 0 0 1 1
0 1 0 0 1 1
0 1 0 0 1 1
0 1 0 0 1 1
0 1 0 0 1 1
1 0 0 0 1 1
1 0 0 0 1 1
0 0 0 0 1 1
0 0 0 0 1 1
0 0 0 0 1 1
1 1 1 1 1 1
1 1 1 1 1 1
1 1 1 1 1 1
1 1 1 1 1 1
1 0 1 1 1 1
1 0 1 1 1 1
1 0 1 1 1 1
1 0 1 1 1 1
1 0 1 1 1 1
1 0 1 1 1 1
1 0 1 1 1 1
1 0 1 1 1 1
1 0 1 1 1 1
1 0 1 1 1 1
1 0 1 1 1 1
1 0 1 1 1 1
1 0 1 1 1 1
0 0 1 1 1 1
0 0 1 1 1 1
0 0 1 1 1 1
0 0 1 1 1 1
0 0 1 1 1 1
0 0 1 1 1 1
0 0 1 1 1 1
0 0 1 1 1 1
0 0 1 1 1 1
0 0 1 1 1 1
0 0 1 1 1 1
1 1 0 1 1 1
1 1 0 1 1 1
1 1 0 1 1 1
1 1 0 1 1 1
1 1 0 1 1 1
0 1 0 1 1 1
0 1 0 1 1 1
0 1 0 1 1 1
0 1 0 1 1 1
0 1 0 1 1 1
0 1 0 1 1 1
0 1 0 1 1 1
0 1 0 1 1 1
0 1 0 1 1 1
0 1 0 1 1 1
0 1 0 1 1 1
0 1 0 1 1 1
0 1 0 1 1 1
0 1 0 1 1 1
1 0 0 1 1 1
1 0 0 1 1 1
1 0 0 1 1 1
1 0 0 1 1 1
0 0 0 1 1 1
0 0 0 1 1 1
0 0 0 1 1 1
0 0 0 1 1 1

